Optimizing Intermediate Representations of Generative Models for Phase Retrieval

Phase retrieval is the problem of reconstructing images from magnitude-only measurements. In many real-world applications the problem is underdetermined. When training data is available, generative models allow optimization in a lower-dimensional latent space, hereby constraining the solution set to those images that can be synthesized by the generative model. However, not all possible solutions are within the range of the generator. Instead, they are represented with some error. To reduce this representation error in the context of phase retrieval, we first leverage a novel variation of intermediate layer optimization (ILO) to extend the range of the generator while still producing images consistent with the training data. Second, we introduce new initialization schemes that further improve the quality of the reconstruction. With extensive experiments on the Fourier phase retrieval problem and thorough ablation studies, we can show the benefits of our modified ILO and the new initialization schemes. Additionally, we analyze the performance of our approach on the Gaussian phase retrieval problem.

==> supplementary-material/code/README.txt <==
This repository contains code to reproduce the experiments using Fourier measurements.
- The notebook 01_VAE.ipynb contains code to reproduce the experiments on MNIST/EMNIST/FMNIST data.
- The notebook 02_StyleGAN.ipynb contains code to reproduce the experiments on CelebA.

The used CelebA dataset is available at:  
https://drive.google.com/file/d/1qDQoRDyftDHwXCsetEaS5jeAFN-Ki0EH/view?usp=sharing

The model checkpoints for the StyleGAN can be downloaded from: 
https://drive.google.com/file/d/1ZaEc4RUQU5CewoLBztGVe1-z6Kvo5Mfd/view?usp=sharing

Extract the out and data folder in place them inside the code folder:

├── data
│   ├── CelebA
│   │   └── CelebA.h5
│   ├── EMNIST
│   ├── FashionMNIST
│   └── MNIST
├── out
│   ├── Ameas
│   │   ├── dcgan
│   │   └── vae
│   ├── models
│   │   ├── stylegan.sd
│   │   ├── stylegan_encoder.sd
│   │   ├── vae_dec_emnist.sd
│   │   ├── vae_dec_fashion.sd
│   │   └── vae_dec_mnist.sd
│   └── reconstructions
│       ├── dcgan
│       ├── progressive-gan
│       ├── stylegan
│       └── vae
├── stylegan
│   ├── idinvert
│   │   ├── base_encoder.py
│   │   ├── base_module.py
│   │   └── stylegan_encoder.py
│   ├── stylegan_lpips
│   │   ├── weights
│   │   │   ├── v0.0
│   │   │   │   ├── alex.pth
│   │   │   │   ├── squeeze.pth
│   │   │   │   └── vgg.pth
│   │   │   └── v0.1
│   │   │       ├── alex.pth
│   │   │       ├── squeeze.pth
│   │   │       └── vgg.pth
│   │   ├── __init__.py
│   │   ├── base_model.py
│   │   ├── dist_model.py
│   │   ├── networks_basic.py
│   │   └── pretrained_networks.py
│   ├── encoder.py
│   └── model.py
├── vae
│   └── model.py
├── 01_VAE.ipynb
├── 02_StyleGAN.ipynb
├── README.txt
├── data.py
├── evaluater.py
├── example.py
├── optimizer.py
├── requirements.txt
└── utils.py

==> supplementary-material/code/requirements.txt <==
numpy==1.22.3
h5py==3.6.0
torch==1.11.0
torchaudio==0.11.0
torchvision==0.12.0
scikit-image==0.19.2
scipy==1.8.0
tqdm==4.63.0
pickleshare==0.7.5
Pillow==9.0.1
matplotlib==3.5.1
matplotlib-inline==0.1.3
Pillow==9.0.1
lpips==0.1.4
